LLM-Assisted Co-Optimization of RTL and Synthesis Algorithms via Bottleneck Analysis

Post-synthesis power, performance, and area (PPA) depend jointly on the register-transfer-level (RTL) code and the synthesis algorithms. However, the benefits of RTL optimization may be limited by bottlenecks in synthesis algorithms, and vice versa, leaving opportunities for better PPA unexplored by methods that optimize either level alone. In this work, we present a large language model (LLM)-assisted framework for regional co-optimization of RTL and synthesis algorithms via bottleneck analysis. A key insight behind our approach is that RTL structures and the Boolean networks used in synthesis expose complementary opportunities for addressing bottlenecks that lead to suboptimal PPA in different regions of the circuit. Our bottleneck analysis uses a Gaussian process (GP) to assess whether optimizing RTL or synthesis algorithms is more promising for each region. The GP learns from regional graph representations and PPA feedback. Using the GP's predictions and predictive uncertainty, Bayesian optimization (BO) provides guidance that an LLM Router combines with circuit analysis to choose how to address each region's bottlenecks. Self-improving LLM workers then optimize the RTL or synthesis algorithms in their assigned regions, and their regional changes are greedily integrated into the current design configuration. Experiments on 16 RTL designs show average improvements of 103.27% in worst negative slack (WNS), 1.23% in area, and 13.26% in power relative to the initial designs. These improvements exceed those of the strongest baseline for each metric by 47.80, 2.75, and 13.17 percentage points, respectively.

==> fig/ticket-machine-trajectories.csv <==
round,rtlscout_wns,rtlscout_tns,rtlscout_area,rtlscout_power,drrtl_wns,drrtl_tns,drrtl_area,drrtl_power,abc_wns,abc_tns,abc_area,abc_power,ours_wns,ours_tns,ours_area,ours_power
0,-138.54,-921.98,4.36,106.6761106,-138.54,-921.98,4.36,106.6761106,-138.54,-921.98,4.36,106.6761106,-138.54,-921.98,4.36,106.6761106
1,-138.54,-921.98,4.36,106.6761106,-76.42,-582.71,5.25,117.4541394,-111.59,-732.95000,5.06,112.294198,-61.1,-440.31,5.18,116.002353
2,-138.54,-921.98,4.36,106.6761106,-76.42,-582.71,5.25,117.4541394,-111.59,-732.95000,5.06,112.294198,-58.36,-391.38,5.19,119.64857549999999
3,-96.65,-563.76,4.26,102.31369380000001,-76.42,-582.71,5.25,117.4541394,-111.59,-732.95000,5.06,112.294198,-58.36,-391.38,5.19,119.64857549999999
4,-96.65,-563.76,4.26,102.31369380000001,-76.42,-582.71,5.25,117.4541394,-111.59,-732.95000,5.06,112.294198,-58.36,-391.38,5.19,119.64857549999999
5,-69.76,-494.14,5.13,121.1023555,-76.42,-582.71,5.25,117.4541394,-111.59,-732.95000,5.06,112.294198,-52.4,-333.81,4.34,108.2281815
6,-69.76,-494.14,5.13,121.1023555,-76.42,-582.71,5.25,117.4541394,-97.35,-651.74000,4.69,111.500383,-53.21,-309.77,4.42,109.3491883
7,-69.76,-494.14,5.13,121.1023555,-76.42,-582.71,5.25,117.4541394,-97.35,-651.74000,4.69,111.500383,-44.34,-285.96,4.53,110.74466600000001
8,-69.76,-494.14,5.13,121.1023555,-76.42,-582.71,5.25,117.4541394,-97.35,-651.74000,4.69,111.500383,-44.34,-285.96,4.53,110.74466600000001
9,-69.76,-494.14,5.13,121.1023555,-76.42,-582.71,5.25,117.4541394,-97.35,-651.74000,4.69,111.500383,-44.34,-285.96,4.53,110.74466600000001
10,-69.76,-494.14,5.13,121.1023555,-76.42,-582.71,5.25,117.4541394,-97.35,-651.74000,4.69,111.500383,-44.47,-285.83,4.48,110.87782329999999

